Shortest Secure Path in a Voronoi Diagram

We investigate the problem of computing the shortest secure path in a Voronoi diagram. Here, a path is secure if it is a sequence of touching Voronoi cells, where each Voronoi cell in the path has a uniform cost of being secured. Importantly, we allow inserting new sites, which in some cases leads to significantly shorter paths. We present an $O(n \log n)$ time algorithm for solving this problem in the plane, which uses a dynamic additive weighted Voronoi diagram to compute this path. The algorithm is an interesting combination of the continuous and discrete Dijkstra algorithms. We also implemented the algorithm using CGAL.

==> junk/log.txt <==
lualatex -interaction=nonstopmode -synctex=1 -output-directory=junk -file-line-error \input{./voronoi_ins.tex}
This is LuaTeX, Version 1.10.0 (TeX Live 2019/Debian) 
 restricted system commands enabled.
LaTeX2e <2020-02-02> patch level 2
L3 programming layer <2020-02-14> (./voronoi_ins.tex
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size11.clo))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/luatex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/preprint/fullpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/home/sariel/papers/styles/sariel_colors.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ntheorem/ntheorem.sty
Style `ntheorem', Version 1.33 <2011/08/15>
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/share/texlive/texmf-dist/tex/generic/mleftright/mleftright.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/generic/atbegshi/atbegshi.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hluatex.def
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/generic/stringenc/stringenc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))

Package hyperref Warning: Option `ocgcolorlinks' has already been used,
(hyperref)                setting the option has no effect on input line 64.

(/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ifsym/ifsym.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def)
No file voronoi_ins.aux.
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)

LaTeX Warning: Citation `bcko-cgaa-08' on page 1 undefined on input line 348.


LaTeX Warning: Hyper reference `fig:two' on page 1 undefined on input line 357.



LaTeX Warning: Reference `fig:two' on page 1 undefined on input line 357.


Graphics: figs/middle_is_better
\ includegraphics[page=1]{figs/middle_is_better}


Graphics: figs/middle_is_better
\ includegraphics[page=2]{figs/middle_is_better}


LaTeX Warning: `h' float specifier changed to `ht'.


LaTeX Warning: Hyper reference `fig:two' on page 1 undefined on input line 400.



LaTeX Warning: Reference `fig:two' on page 1 undefined on input line 400.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation `hv-scias-21' on page 2 undefined on input line 414.


LaTeX Warning: Citation `mmp-dgp-87' on page 2 undefined on input line 422.


LaTeX Warning: Citation `r-draqt-95' on page 2 undefined on input line 423.

(/usr/share/texlive/texmf-dist/tex/latex/ifsym/uifgeo.fd)

LaTeX Warning: Hyper reference `fig:hex' on page 2 undefined on input line 451.



LaTeX Warning: Reference `fig:hex' on page 2 undefined on input line 451.

[2<./figs/middle_is_better.pdf><./figs/middle_is_better.pdf>]

Graphics: figs/hex_2
\ includegraphics[page=1]{figs/hex_2}


Graphics: figs/hex_2
\ includegraphics[page=3]{figs/hex_2}


Graphics: figs/hex_2
\ includegraphics[page=4]{figs/hex_2}


Graphics: figs/flower
\ includegraphics[page=3,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=4,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=5,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=6,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=7,width=0.32\linewidth ]{figs/flower}


LaTeX Warning: Hyper reference `fig:hex' on page 3 undefined on input line 511.



LaTeX Warning: Reference `fig:hex' on page 3 undefined on input line 511.

[3<./figs/hex_2.pdf><./figs/hex_2.pdf><./figs/hex_2.pdf><./figs/flower.pdf><./f
igs/flower.pdf><./figs/flower.pdf><./figs/flower.pdf><./figs/flower.pdf>]

LaTeX Warning: Hyper reference `fig:hex' on page 4 undefined on input line 519.



LaTeX Warning: Reference `fig:hex' on page 4 undefined on input line 519.


LaTeX Warning: Hyper reference `fig:pencil' on page 4 undefined on input line 5
24.


LaTeX Warning: Reference `fig:pencil' on page 4 undefined on input line 524.


Graphics: figs/pencil
\ includegraphics[]{figs/pencil}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 540.
See the caption package documentation for explanation.


Overfull \hbox (2.43088pt too wide) in paragraph at lines 532--544
[]$[]$ $[]$

LaTeX Warning: Hyper reference `fig:hex:2' on page 4 undefined on input line 57
0.


LaTeX Warning: Reference `fig:hex:2' on page 4 undefined on input line 570.

[4<./figs/pencil.pdf>]

Graphics: figs/pocket
\ includegraphics[page=1]{figs/pocket}


Graphics: figs/pocket
\ includegraphics[page=2]{figs/pocket}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 627.
See the caption package documentation for explanation.


Graphics: figs/pocket_2
\ includegraphics[]{figs/pocket_2}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 636.
See the caption package documentation for explanation.


LaTeX Warning: Hyper reference `equation:insert' on page 5 undefined on input l
ine 641.


LaTeX Warning: Reference `equation:insert' on page 5 undefined on input line 64
1.


LaTeX Warning: Hyper reference `fig:h:segment' on page 5 undefined on input lin
e 648.


LaTeX Warning: Reference `fig:h:segment' on page 5 undefined on input line 648.


[5<./figs/pocket.pdf><./figs/pocket.pdf><./figs/pocket_2.pdf>]

LaTeX Warning: Hyper reference `fig:pocket' on page 6 undefined on input line 6
54.


LaTeX Warning: Reference `fig:pocket' on page 6 undefined on input line 654.


LaTeX Warning: Hyper reference `fig:rand' on page 6 undefined on input line 668
.


LaTeX Warning: Reference `fig:rand' on page 6 undefined on input line 668.


LaTeX Warning: Hyper reference `fig:trace:back' on page 6 undefined on input li
ne 687.


LaTeX Warning: Reference `fig:trace:back' on page 6 undefined on input line 687
.


Graphics: figs/trace_back
\ includegraphics[page=1]{figs/trace_back}


Graphics: figs/trace_back
\ includegraphics[page=2]{figs/trace_back}


Graphics: figs/trace_back
\ includegraphics[page=3]{figs/trace_back}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 695.
See the caption package documentation for explanation.

[6<./figs/trace_back.pdf><./figs/trace_back.pdf><./figs/trace_back.pdf>]

LaTeX Warning: Hyper reference `equation:insert' on page 7 undefined on input l
ine 725.


LaTeX Warning: Reference `equation:insert' on page 7 undefined on input line 72
5.


LaTeX Warning: Hyper reference `lemma:before:after' on page 7 undefined on inpu
t line 753.


LaTeX Warning: Reference `lemma:before:after' on page 7 undefined on input line
 753.


LaTeX Warning: Hyper reference `lemma:wave' on page 7 undefined on input line 7
74.


LaTeX Warning: Reference `lemma:wave' on page 7 undefined on input line 774.


LaTeX Warning: Citation `cgal-20' on page 7 undefined on input line 786.


LaTeX Warning: Citation `k-2dvda-20' on page 7 undefined on input line 788.


LaTeX Warning: Citation `ky-2ag-20' on page 7 undefined on input line 788.


LaTeX Warning: Citation `hv-scias-21' on page 7 undefined on input line 790.


LaTeX Warning: Hyper reference `fig:rand' on page 7 undefined on input line 794
.


LaTeX Warning: Reference `fig:rand' on page 7 undefined on input line 794.


LaTeX Warning: Hyper reference `fig:illinois' on page 7 undefined on input line
 795.


LaTeX Warning: Reference `fig:illinois' on page 7 undefined on input line 795.


LaTeX Warning: Hyper reference `fig:hex:exec' on page 7 undefined on input line
 797.


LaTeX Warning: Reference `fig:hex:exec' on page 7 undefined on input line 797.


LaTeX Warning: Hyper reference `fig:results' on page 7 undefined on input line 
798.


LaTeX Warning: Reference `fig:results' on page 7 undefined on input line 798.

[7]
No file voronoi_ins.bbl.

Graphics: figs/rand_2000_initial
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_initial}


Graphics: figs/rand_2000_bfs
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_bfs}


Graphics: figs/rand_2000_alg
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_alg}


Graphics: figs/rand_2000_disks
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 855--869
[][] 

Graphics: figs/i_d_64_initial
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_initial}


Graphics: figs/i_d_64_bfs
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_bfs}


Graphics: figs/i_d_64_alg
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_alg}


Graphics: figs/i_d_64_disks
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 874--889
[][] 

LaTeX Warning: Float too large for page by 37.27985pt on input line 891.


Graphics: figs/hex_30_initial
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_initial}


Graphics: figs/hex_30_bfs
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_bfs}


Graphics: figs/hex_30_alg
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_alg}


Graphics: figs/hex_30_disks
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 894--908
[][] 
[8] [9<./figs/rand_2000_initial.pdf><./figs/rand_2000_bfs.pdf><./figs/rand_2000
_alg.pdf><./figs/rand_2000_disks.pdf>] [10<./figs/i_d_64_initial.pdf><./figs/i_
d_64_bfs.pdf><./figs/i_d_64_alg.pdf><./figs/i_d_64_disks.pdf>] [11<./figs/hex_3
0_initial.pdf><./figs/hex_30_bfs.pdf><./figs/hex_30_alg.pdf><./figs/hex_30_disk
s.pdf>] [12] (./junk/voronoi_ins.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

)
(see the transcript file for additional information)
 598 words of node memory still in use:
   6 hlist, 2 vlist, 2 rule, 4 glue, 4 kern, 1 glyph, 16 attribute, 64 glue_spe
c, 16 attribute_list, 1 write nodes
   avail lists: 2:927,3:109,4:48,5:260,6:17,7:4745,8:46,9:523,10:15,11:285
</usr/share/texmf/fonts/opentype/public/lm/lmroman10-bolditalic.otf><</home/sar
iel/.texlive2019/texmf-var/fonts/pk/ljfour/public/ifsym/ifgeo10.657pk>></usr/sh
are/texmf/fonts/opentype/public/lm/lmsans10-regular.otf></usr/share/texmf/fonts
/opentype/public/lm/lmmono9-regular.otf></usr/share/texmf/fonts/opentype/public
/lm/lmroman9-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman6-re
gular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman10-italic.otf></usr
/share/texmf/fonts/opentype/public/lm/lmroman12-bold.otf></usr/share/texmf/font
s/opentype/public/lm/lmmono10-regular.otf></usr/share/texmf/fonts/opentype/publ
ic/lm/lmroman10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman1
0-bold.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman8-regular.otf></us
r/share/texmf/fonts/opentype/public/lm/lmroman12-regular.otf></usr/share/texmf/
fonts/opentype/public/lm/lmroman17-regular.otf></usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/a
msfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts
/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr
6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmss10.pfb></usr/sh
are/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/te
xlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb>
Output written on voronoi_ins.pdf (12 pages, 2998076 bytes).
SyncTeX written on voronoi_ins.synctex.gz.
Transcript written on voronoi_ins.log.
lualatex -interaction=nonstopmode -synctex=1 -output-directory=junk -file-line-error \input{./voronoi_ins.tex}
This is LuaTeX, Version 1.10.0 (TeX Live 2019/Debian) 
 restricted system commands enabled.
LaTeX2e <2020-02-02> patch level 2
L3 programming layer <2020-02-14> (./voronoi_ins.tex
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size11.clo))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/luatex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/preprint/fullpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/home/sariel/papers/styles/sariel_colors.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ntheorem/ntheorem.sty
Style `ntheorem', Version 1.33 <2011/08/15>
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/share/texlive/texmf-dist/tex/generic/mleftright/mleftright.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/generic/atbegshi/atbegshi.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hluatex.def
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/generic/stringenc/stringenc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))

Package hyperref Warning: Option `ocgcolorlinks' has already been used,
(hyperref)                setting the option has no effect on input line 64.

(/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ifsym/ifsym.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def)
(./junk/voronoi_ins.aux)
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./junk/voronoi_ins.out) (./junk/voronoi_ins.out)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)

LaTeX Warning: Citation `bcko-cgaa-08' on page 1 undefined on input line 348.


Graphics: figs/middle_is_better
\ includegraphics[page=1]{figs/middle_is_better}


Graphics: figs/middle_is_better
\ includegraphics[page=2]{figs/middle_is_better}


LaTeX Warning: `h' float specifier changed to `ht'.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Citation `hv-scias-21' on page 2 undefined on input line 414.


LaTeX Warning: Citation `mmp-dgp-87' on page 2 undefined on input line 422.


LaTeX Warning: Citation `r-draqt-95' on page 2 undefined on input line 423.

(/usr/share/texlive/texmf-dist/tex/latex/ifsym/uifgeo.fd) [2<./figs/middle_is_b
etter.pdf><./figs/middle_is_better.pdf>]

Graphics: figs/hex_2
\ includegraphics[page=1]{figs/hex_2}


Graphics: figs/hex_2
\ includegraphics[page=3]{figs/hex_2}


Graphics: figs/hex_2
\ includegraphics[page=4]{figs/hex_2}


Graphics: figs/flower
\ includegraphics[page=3,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=4,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=5,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=6,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=7,width=0.32\linewidth ]{figs/flower}

[3<./figs/hex_2.pdf><./figs/hex_2.pdf><./figs/hex_2.pdf><./figs/flower.pdf><./f
igs/flower.pdf><./figs/flower.pdf><./figs/flower.pdf><./figs/flower.pdf>]

Graphics: figs/pencil
\ includegraphics[]{figs/pencil}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 540.
See the caption package documentation for explanation.


Overfull \hbox (2.43088pt too wide) in paragraph at lines 532--544
[]$[]$ $[]$
[4<./figs/pencil.pdf>]

Graphics: figs/pocket
\ includegraphics[page=1]{figs/pocket}


Graphics: figs/pocket
\ includegraphics[page=2]{figs/pocket}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 627.
See the caption package documentation for explanation.


Graphics: figs/pocket_2
\ includegraphics[]{figs/pocket_2}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 636.
See the caption package documentation for explanation.

[5<./figs/pocket.pdf><./figs/pocket.pdf><./figs/pocket_2.pdf>]

Graphics: figs/trace_back
\ includegraphics[page=1]{figs/trace_back}


Graphics: figs/trace_back
\ includegraphics[page=2]{figs/trace_back}


Graphics: figs/trace_back
\ includegraphics[page=3]{figs/trace_back}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 695.
See the caption package documentation for explanation.

[6<./figs/trace_back.pdf><./figs/trace_back.pdf><./figs/trace_back.pdf>]
Overfull \hbox (0.37pt too wide) in paragraph at lines 773--776
[]\TU/lmr/m/n/10.95 Read-ing the in-put and com-put-ing the Voronoi di-a-gram t
akes $\OML/cmm/m/it/10.95 O\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 n [] n\OT1/c
mr/m/n/10.95 )$ \TU/lmr/m/n/10.95 time. By [][]Lemma 2.2[][][],

LaTeX Warning: Citation `cgal-20' on page 7 undefined on input line 786.


LaTeX Warning: Citation `k-2dvda-20' on page 7 undefined on input line 788.


LaTeX Warning: Citation `ky-2ag-20' on page 7 undefined on input line 788.


LaTeX Warning: Citation `hv-scias-21' on page 7 undefined on input line 790.

[7] (./junk/voronoi_ins.bbl [8])

Graphics: figs/rand_2000_initial
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_initial}


Graphics: figs/rand_2000_bfs
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_bfs}


Graphics: figs/rand_2000_alg
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_alg}


Graphics: figs/rand_2000_disks
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 855--869
[][] 

Graphics: figs/i_d_64_initial
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_initial}


Graphics: figs/i_d_64_bfs
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_bfs}


Graphics: figs/i_d_64_alg
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_alg}


Graphics: figs/i_d_64_disks
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 874--889
[][] 

LaTeX Warning: Float too large for page by 37.27985pt on input line 891.


Graphics: figs/hex_30_initial
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_initial}


Graphics: figs/hex_30_bfs
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_bfs}


Graphics: figs/hex_30_alg
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_alg}


Graphics: figs/hex_30_disks
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 894--908
[][] 
[9] [10<./figs/rand_2000_initial.pdf><./figs/rand_2000_bfs.pdf><./figs/rand_200
0_alg.pdf><./figs/rand_2000_disks.pdf>] [11<./figs/i_d_64_initial.pdf><./figs/i
_d_64_bfs.pdf><./figs/i_d_64_alg.pdf><./figs/i_d_64_disks.pdf>] [12<./figs/hex_
30_initial.pdf><./figs/hex_30_bfs.pdf><./figs/hex_30_alg.pdf><./figs/hex_30_dis
ks.pdf>] [13] (./junk/voronoi_ins.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

)
(see the transcript file for additional information)
 658 words of node memory still in use:
   6 hlist, 2 vlist, 2 rule, 4 glue, 4 kern, 1 glyph, 22 attribute, 64 glue_spe
c, 22 attribute_list, 1 write, 6 pdf_action nodes
   avail lists: 2:1019,3:117,4:59,5:261,6:17,7:4365,8:57,9:507,10:15,11:285,12:
1
</usr/share/texmf/fonts/opentype/public/lm/lmroman10-bolditalic.otf><</home/sar
iel/.texlive2019/texmf-var/fonts/pk/ljfour/public/ifsym/ifgeo10.657pk>></usr/sh
are/texmf/fonts/opentype/public/lm/lmsans10-regular.otf></usr/share/texmf/fonts
/opentype/public/lm/lmmono9-regular.otf></usr/share/texmf/fonts/opentype/public
/lm/lmroman9-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman6-re
gular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman10-italic.otf></usr
/share/texmf/fonts/opentype/public/lm/lmroman12-bold.otf></usr/share/texmf/font
s/opentype/public/lm/lmmono10-regular.otf></usr/share/texmf/fonts/opentype/publ
ic/lm/lmroman10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman1
0-bold.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman8-regular.otf></us
r/share/texmf/fonts/opentype/public/lm/lmroman12-regular.otf></usr/share/texmf/
fonts/opentype/public/lm/lmroman17-regular.otf></usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/a
msfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts
/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr
6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmss10.pfb></usr/sh
are/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/te
xlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb>
Output written on voronoi_ins.pdf (13 pages, 3006496 bytes).
SyncTeX written on voronoi_ins.synctex.gz.
Transcript written on voronoi_ins.log.
lualatex -interaction=nonstopmode -synctex=1 -output-directory=junk -file-line-error \input{./voronoi_ins.tex}
This is LuaTeX, Version 1.10.0 (TeX Live 2019/Debian) 
 restricted system commands enabled.
LaTeX2e <2020-02-02> patch level 2
L3 programming layer <2020-02-14> (./voronoi_ins.tex
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size11.clo))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/luatex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty))
(/usr/share/texlive/texmf-dist/tex/latex/preprint/fullpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/home/sariel/papers/styles/sariel_colors.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ntheorem/ntheorem.sty
Style `ntheorem', Version 1.33 <2011/08/15>
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty)
(/usr/share/texlive/texmf-dist/tex/generic/mleftright/mleftright.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty))
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/generic/atbegshi/atbegshi.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hluatex.def
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/share/texlive/texmf-dist/tex/generic/stringenc/stringenc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))

Package hyperref Warning: Option `ocgcolorlinks' has already been used,
(hyperref)                setting the option has no effect on input line 64.

(/usr/share/texlive/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ifsym/ifsym.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty))
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def)
(./junk/voronoi_ins.aux)
(/usr/share/texlive/texmf-dist/tex/latex/base/ts1cmr.fd)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./junk/voronoi_ins.out) (./junk/voronoi_ins.out)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)

Graphics: figs/middle_is_better
\ includegraphics[page=1]{figs/middle_is_better}


Graphics: figs/middle_is_better
\ includegraphics[page=2]{figs/middle_is_better}


LaTeX Warning: `h' float specifier changed to `ht'.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}]
(/usr/share/texlive/texmf-dist/tex/latex/ifsym/uifgeo.fd) [2<./figs/middle_is_b
etter.pdf><./figs/middle_is_better.pdf>]

Graphics: figs/hex_2
\ includegraphics[page=1]{figs/hex_2}


Graphics: figs/hex_2
\ includegraphics[page=3]{figs/hex_2}


Graphics: figs/hex_2
\ includegraphics[page=4]{figs/hex_2}


Graphics: figs/flower
\ includegraphics[page=3,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=4,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=5,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=6,width=0.32\linewidth ]{figs/flower}


Graphics: figs/flower
\ includegraphics[page=7,width=0.32\linewidth ]{figs/flower}

[3<./figs/hex_2.pdf><./figs/hex_2.pdf><./figs/hex_2.pdf><./figs/flower.pdf><./f
igs/flower.pdf><./figs/flower.pdf><./figs/flower.pdf><./figs/flower.pdf>]

Graphics: figs/pencil
\ includegraphics[]{figs/pencil}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 540.
See the caption package documentation for explanation.


Overfull \hbox (2.43088pt too wide) in paragraph at lines 532--544
[]$[]$ $[]$
[4<./figs/pencil.pdf>]

Graphics: figs/pocket
\ includegraphics[page=1]{figs/pocket}


Graphics: figs/pocket
\ includegraphics[page=2]{figs/pocket}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 627.
See the caption package documentation for explanation.


Graphics: figs/pocket_2
\ includegraphics[]{figs/pocket_2}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 636.
See the caption package documentation for explanation.

[5<./figs/pocket.pdf><./figs/pocket.pdf><./figs/pocket_2.pdf>]

Graphics: figs/trace_back
\ includegraphics[page=1]{figs/trace_back}


Graphics: figs/trace_back
\ includegraphics[page=2]{figs/trace_back}


Graphics: figs/trace_back
\ includegraphics[page=3]{figs/trace_back}


Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 695.
See the caption package documentation for explanation.

[6<./figs/trace_back.pdf><./figs/trace_back.pdf><./figs/trace_back.pdf>]
Overfull \hbox (0.37pt too wide) in paragraph at lines 773--776
[]\TU/lmr/m/n/10.95 Read-ing the in-put and com-put-ing the Voronoi di-a-gram t
akes $\OML/cmm/m/it/10.95 O\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 n [] n\OT1/c
mr/m/n/10.95 )$ \TU/lmr/m/n/10.95 time. By [][]Lemma 2.2[][][],
[7] (./junk/voronoi_ins.bbl [8])

Graphics: figs/rand_2000_initial
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_initial}


Graphics: figs/rand_2000_bfs
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_bfs}


Graphics: figs/rand_2000_alg
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_alg}


Graphics: figs/rand_2000_disks
\ includegraphics[width=0.45\linewidth ]{figs/rand_2000_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 855--869
[][] 

Graphics: figs/i_d_64_initial
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_initial}


Graphics: figs/i_d_64_bfs
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_bfs}


Graphics: figs/i_d_64_alg
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_alg}


Graphics: figs/i_d_64_disks
\ includegraphics[width=0.45\linewidth ]{figs/i_d_64_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 874--889
[][] 

LaTeX Warning: Float too large for page by 37.27985pt on input line 891.


Graphics: figs/hex_30_initial
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_initial}


Graphics: figs/hex_30_bfs
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_bfs}


Graphics: figs/hex_30_alg
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_alg}


Graphics: figs/hex_30_disks
\ includegraphics[width=0.45\linewidth ]{figs/hex_30_disks}


Overfull \hbox (4.98941pt too wide) in paragraph at lines 894--908
[][] 
[9] [10<./figs/rand_2000_initial.pdf><./figs/rand_2000_bfs.pdf><./figs/rand_200
0_alg.pdf><./figs/rand_2000_disks.pdf>] [11<./figs/i_d_64_initial.pdf><./figs/i
_d_64_bfs.pdf><./figs/i_d_64_alg.pdf><./figs/i_d_64_disks.pdf>] [12<./figs/hex_
30_initial.pdf><./figs/hex_30_bfs.pdf><./figs/hex_30_alg.pdf><./figs/hex_30_dis
ks.pdf>] [13] (./junk/voronoi_ins.aux))
(see the transcript file for additional information)
 658 words of node memory still in use:
   6 hlist, 2 vlist, 2 rule, 4 glue, 4 kern, 1 glyph, 22 attribute, 64 glue_spe
c, 22 attribute_list, 1 write, 6 pdf_action nodes
   avail lists: 2:1019,3:117,4:59,5:261,6:18,7:4371,8:57,9:507,10:15,11:285
</usr/share/texmf/fonts/opentype/public/lm/lmroman10-bolditalic.otf><</home/sar
iel/.texlive2019/texmf-var/fonts/pk/ljfour/public/ifsym/ifgeo10.657pk>></usr/sh
are/texmf/fonts/opentype/public/lm/lmsans10-regular.otf></usr/share/texmf/fonts
/opentype/public/lm/lmmono9-regular.otf></usr/share/texmf/fonts/opentype/public
/lm/lmroman9-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman6-re
gular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman10-italic.otf></usr
/share/texmf/fonts/opentype/public/lm/lmroman12-bold.otf></usr/share/texmf/font
s/opentype/public/lm/lmmono10-regular.otf></usr/share/texmf/fonts/opentype/publ
ic/lm/lmroman10-regular.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman1
0-bold.otf></usr/share/texmf/fonts/opentype/public/lm/lmroman8-regular.otf></us
r/share/texmf/fonts/opentype/public/lm/lmroman12-regular.otf></usr/share/texmf/
fonts/opentype/public/lm/lmroman17-regular.otf></usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/a
msfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts
/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr
6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmss10.pfb></usr/sh
are/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/share/te
xlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb>
Output written on voronoi_ins.pdf (13 pages, 3006845 bytes).
SyncTeX written on voronoi_ins.synctex.gz.
Transcript written on voronoi_ins.log.

